Identifying the Quantum Properties of Hadronic Resonances using Machine Learning

With the great promise of deep learning, discoveries of new particles at the Large Hadron Collider (LHC) may be imminent. Following the discovery of a new Beyond the Standard model particle in an all-hadronic channel, deep learning can also be used to identify its quantum numbers. Convolutional neural networks (CNNs) using jet-images can significantly improve upon existing techniques to identify the quantum chromodynamic (QCD) (`color') as well as the spin of a two-prong resonance using its substructure. Additionally, jet-images are useful in determining what information in the jet radiation pattern is useful for classification, which could inspire future taggers. These techniques improve the categorization of new particles and are an important addition to the growing jet substructure toolkit, for searches and measurements at the LHC now and in the future.

==> latex_tables/sic_table_raw.txt <==
			\begin{tabular}{|c||c||c|c||c|c||c|c||c|c||c|c||c|c||c|c||c|c|}
				\hline
				& Model & \multicolumn{2}{c||}{$Z\prime \rightarrow q\overline{q}$} & \multicolumn{2}{c||}{$C_\mu \rightarrow q\overline{q}$} & \multicolumn{2}{c||}{$H \rightarrow q\overline{q}$} & \multicolumn{2}{c||}{$q^\star \rightarrow qg$} & \multicolumn{2}{c||}{$H \rightarrow gg$} & \multicolumn{2}{c||}{$S_8 \rightarrow gg$} & \multicolumn{2}{c||}{$\Phi^\gamma_6 \rightarrow jj$} & \multicolumn{2}{c|}{$X^{\mu\nu} \rightarrow jj$} \\ 
				\hline
				\multirow{3}{*}{$Z\prime \rightarrow q\overline{q}$}
				& CNN     & SIC                                  & AUC                                  & \textbf{1.05}  & \textbf{0.67}  & \textbf{1.16}  & \textbf{0.72}  & \textbf{1.36}  & \textbf{0.78}  & \textbf{2.31}  & \textbf{0.89}  & \textbf{2.65}  & \textbf{0.90}  & \textbf{1.12} & \textbf{0.71} & \textbf{1.02}  & \textbf{0.67}  \\ 
				& E-flow  &                                      &                                      & 1.00              & 0.61              & 1.89              & 0.86              & 1.27              & 0.76              & 1.89              & 0.86              & 2.33              & 0.89              & 1.02             & 0.64             & 1.02              & 0.67              \\ 
				& Pull    &                                      &                                      & 1.00              & 0.54              & 1.00              & 0.53              & 1.00              & 0.53              & 1.00              & 0.53              & 1.00              & 0.57              & 1.00             & 0.53             & 1.00              & 0.52              \\ 
				\hline 
				\multirow{3}{*}{$C_\mu \rightarrow q\overline{q}$}
				& CNN     & \textbf{1.05}  & \textbf{0.67}  & SIC                                  & AUC                                  & \textbf{1.24}  & \textbf{0.76}  & \textbf{1.24}  & \textbf{0.76}  & \textbf{1.73}  & \textbf{0.85}  & \textbf{2.03}  & \textbf{0.88}  & \textbf{1.00} & \textbf{0.62} & \textbf{1.03}  & \textbf{0.66}  \\ 
				& E-flow  & 1.00              & 0.61              &                                      &                                      & 1.01              & 0.62              & 1.07              & 0.68              & 1.49              & 0.81              & 1.70              & 0.84              & 1.00             & 0.57             & 1.01              & 0.63              \\ 
				& Pull    & 1.00              & 0.54              &                                      &                                      & 1.00              & 0.54              & 1.00              & 0.52              & 1.00              & 0.52              & 1.00              & 0.53              & 1.00             & 0.52             & 1.00              & 0.53              \\ 
				\hline
				\multirow{3}{*}{$H \rightarrow q\overline{q}$}
				& CNN     & \textbf{1.16}   & \textbf{0.72}   & \textbf{1.24}   & \textbf{0.76}   & SIC                                 & AUC                                 & \textbf{1.29}   & \textbf{0.77}   & \textbf{1.73}   & \textbf{0.85}   & \textbf{2.20}   & \textbf{0.89}   & \textbf{1.37}  & \textbf{0.78}  & \textbf{1.13}   & \textbf{0.72}   \\ 
				& E-flow  & 1.04               & 0.65               & 1.01               & 0.62               &                                     &                                     & 1.12               & 0.71               & 1.44               & 0.81               & 1.74               & 0.84               & 1.04              & 0.65              & 1.03               & 0.65               \\ 
				& Pull    & 1.00               & 0.52               & 1.00               & 0.54               &                                     &                                     & 1.00               & 0.52               & 1.00               & 0.52               & 1.00               & 0.56               & 1.00              & 0.51              & 1.00               & 0.51               \\ 
				\hline
				\multirow{3}{*}{$q^\star \rightarrow qg$}
				& CNN     & \textbf{1.36}  & \textbf{0.78}  & \textbf{1.24}  & \textbf{0.76}  & \textbf{1.29}  & \textbf{0.77}  & SIC                                  & AUC                                  & \textbf{1.05}  & \textbf{0.68}  & \textbf{1.12}  & \textbf{0.71}  & \textbf{1.04} & \textbf{0.68} & \textbf{1.03}  & \textbf{0.67}  \\ 
				& E-flow  & 1.27              & 0.76              & 1.07              & 0.68              & 1.12              & 0.71              &                                      &                                      & 1.02              & 0.67              & 1.12              & 0.72              & 1.02             & 0.64             & 1.00              & 0.63              \\ 
				& Pull    & 1.00              & 0.53              & 1.00              & 0.52              & 1.00              & 0.52              &                                      &                                      & 1.00              & 0.50              & 1.00              & 0.54              & 1.00             & 0.51             & 1.00              & 0.51              \\ 
				\hline 
				\multirow{3}{*}{$H \rightarrow gg$}
				& CNN     & \textbf{2.31}   & \textbf{0.89}   & \textbf{1.73}   & \textbf{0.85}   & \textbf{1.73}   & \textbf{0.85}   & \textbf{1.05}   & \textbf{0.68}   & SIC                                 & AUC                                 & \textbf{1.02}   & \textbf{0.64}   & \textbf{1.59}  & \textbf{0.79}  & \textbf{2.20}   & \textbf{0.73}   \\ 
				& E-flow  & 1.89               & 0.86               & 1.49               & 0.81               & 1.44               & 0.81               & 1.02               & 0.67               &                                     &                                     & 1.00               & 0.59               & 1.52              & 0.78              & 1.58               & 0.72               \\ 
				& Pull    & 1.00               & 0.53               & 1.00               & 0.52               & 1.00               & 0.52               & 1.00               & 0.50               &                                     &                                     & 1.00               & 0.54               & 1.00              & 0.51              & 1.00               & 0.52               \\ 
				\hline
				\multirow{3}{*}{$S_8 \rightarrow gg$}
				& CNN     & \textbf{2.65}  & \textbf{0.90}  & \textbf{2.03}  & \textbf{0.88}  & \textbf{2.20}  & \textbf{0.89}  & \textbf{1.12}  & \textbf{0.71}  & \textbf{1.02}  & \textbf{0.64}  & SIC                                  & AUC                                  & \textbf{1.80} & \textbf{0.81} & \textbf{2.76}  & \textbf{0.78}  \\ 
				& E-flow  & 2.33              & 0.89              & 1.70              & 0.84              & 1.74              & 0.84              & 1.12              & 0.72              & 1.00              & 0.59              &                                      &                                      & 1.86             & 0.81             & 2.16              & 0.76              \\ 
				& Pull    & 1.00              & 0.57              & 1.00              & 0.53              & 1.00              & 0.56              & 1.00              & 0.54              & 1.00              & 0.54              &                                      &                                      & 1.00             & 0.55             & 1.00              & 0.55              \\ 
				\hline
				\multirow{3}{*}{$\Phi^\gamma_6 \rightarrow jj$}
				& CNN     & \textbf{1.12} & \textbf{0.71} & \textbf{1.00} & \textbf{0.62} & \textbf{1.37} & \textbf{0.78} & \textbf{1.04} & \textbf{0.68} & \textbf{1.59} & \textbf{0.79} & \textbf{1.80} & \textbf{0.81} & SIC                                  & AUC                                  & \textbf{1.06} & \textbf{0.68} \\ 
				& E-flow  & 1.02             & 0.64             & 1.00             & 0.57             & 1.04             & 0.65             & 1.02             & 0.64             & 1.52             & 0.78             & 1.86             & 0.81             &                                      &                                      & 1.01             & 0.61             \\ 
				& Pull    & 1.00             & 0.53             & 1.00             & 0.52             & 1.00             & 0.51             & 1.00             & 0.51             & 1.00             & 0.51             & 1.00             & 0.55             &                                      &                                      & 1.00             & 0.51             \\ 
				\hline
				\multirow{3}{*}{$X^{\mu\nu} \rightarrow jj$}
				& CNN     & \textbf{1.02}  & \textbf{0.67}  & \textbf{1.03}  & \textbf{0.66}  & \textbf{1.13}  & \textbf{0.72}  & \textbf{1.03}  & \textbf{0.67}  & \textbf{2.20}  & \textbf{0.73}  & \textbf{2.76}  & \textbf{0.78}  & \textbf{1.06} & \textbf{0.68} & SIC                                  & AUC                                  \\ 
				& E-flow  & 1.02              & 0.67              & 1.01              & 0.63              & 1.03              & 0.65              & 1.00              & 0.63              & 1.58              & 0.72              & 2.16              & 0.76              & 1.01             & 0.61             &                                      &                                      \\ 
				& Pull    & 1.00              & 0.52              & 1.00              & 0.53              & 1.00              & 0.51              & 1.00              & 0.51              & 1.00              & 0.52              & 1.00              & 0.55              & 1.00             & 0.51             &                                      &                                      \\ 
				\hline
			\end{tabular}
